A correspondence between rooted planar maps and normal planar lambda terms

A rooted planar map is a connected graph embedded in the 2-sphere, with one edge marked and assigned an orientation. A term of the pure lambda calculus is said to be linear if every variable is used exactly once, normal if it contains no beta-redexes, and planar if it is linear and the use of variables moreover follows a deterministic stack discipline. We begin by showing that the sequence counting normal planar lambda terms by a natural notion of size coincides with the sequence (originally computed by Tutte) counting rooted planar maps by number of edges. Next, we explain how to apply the machinery of string diagrams to derive a graphical language for normal planar lambda terms, extracted from the semantics of linear lambda calculus in symmetric monoidal closed categories equipped with a linear reflexive object or a linear reflexive pair. Finally, our main result is a size-preserving bijection between rooted planar maps and normal planar lambda terms, which we establish by explaining how Tutte decomposition of rooted planar maps (into vertex maps, maps with an isthmic root, and maps with a non-isthmic root) may be naturally replayed in linear lambda calculus, as certain surgeries on the string diagrams of normal planar lambda terms.

==> diagrams/V-rule.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none,label={[yshift=-0.4cm]$x$}] (0) at (0, 0) {};
		\node [style=none,label={$x$}] (1) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed] (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/animation/lam_1_0k.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none,label={[yshift=-0.4cm]$k$}] (0) at (0, 0) {};
		\node [style=sw] (1) at (0, 1) {};
		\node [style=none,label={$k$}] (2) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1) to (0.center);
		\draw [style=neutral] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/animation/lam_1_0v.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none,label={[yshift=-0.4cm]$v$}] (0) at (0, 0) {};
		\node [style=sw] (1) at (0, 1) {};
		\node [style=none,label={$v$}] (2) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1) to (0.center);
		\draw [style=neutral] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/animation/lam_1_0y.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none,label={[yshift=-0.4cm]$y$}] (0) at (0, 0) {};
		\node [style=sw] (1) at (0, 1) {};
		\node [style=none,label={$y$}] (2) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1) to (0.center);
		\draw [style=neutral] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/c-node.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=cut] (1) at (0, 0) {};
		\node [style=none] (2) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (0.center) to (1);
		\draw [style=neutral] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/down-wire-plain.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/down-wire.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=none] (2) at (-0.25, 0) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/f.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (0, 1) {$f$};
		\node [style=none] (2) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1) to (0.center);
		\draw [style=neutral] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/g-ann.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none,label={[yshift=-0.4cm]$t$}] (0) at (0, 0) {};
		\node [style=box] (1) at (0, 1) {$g$};
		\node [style=none,label={$x$}] (2) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1) to (0.center);
		\draw [style=neutral] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/g.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (0, 1) {$g$};
		\node [style=none] (2) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1) to (0.center);
		\draw [style=neutral] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/h-ann.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none,label={[yshift=-0.4cm]$u$}] (0) at (0, 0) {};
		\node [style=box] (1) at (0, 1) {$h$};
		\node [style=none,label={$y$}] (2) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1) to (0.center);
		\draw [style=neutral] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/h.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (0, 1) {$h$};
		\node [style=none] (2) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1) to (0.center);
		\draw [style=neutral] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/id-black.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/id-rule.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none,label={[yshift=-0.4cm]$x$}] (0) at (0, 0) {};
		\node [style=none,label={$x$}] (1) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=neutral] (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/lam_1_0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none,label={[yshift=-0.4cm]$x$}] (0) at (0, 0) {};
		\node [style=sw] (1) at (0, 1) {};
		\node [style=none,label={$x$}] (2) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1) to (0.center);
		\draw [style=neutral] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/lam_1_0un.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=sw] (1) at (0, 1) {};
		\node [style=none] (2) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1) to (0.center);
		\draw [style=neutral] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/lam_1_0y.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none,label={[yshift=-0.4cm]$y$}] (0) at (0, 0) {};
		\node [style=sw] (1) at (0, 1) {};
		\node [style=none,label={$y$}] (2) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (1) to (0.center);
		\draw [style=neutral] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps0/m1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (1, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps1/m1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (-0.5, 0) {};
		\node [style=pt] (1) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps1/m2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed, in=45, out=135, loop] (0) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps2/m1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (0, 0) {};
		\node [style=pt] (1) at (-0.75, 0) {};
		\node [style=pt] (2) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (0);
		\draw [style=directed] (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps2/m2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (0, 0) {};
		\node [style=pt] (1) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=45, loop] (0) to ();
		\draw [style=directed] (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps2/m3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (0, 0) {};
		\node [style=pt] (1) at (0.75, 0) {};
		\node [style=pt] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed] (0) to (1);
		\draw (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps2/m4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (0, 0) {};
		\node [style=pt] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (0) to ();
		\draw [style=directed, in=180, out=0] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps2/m5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (0.25, 0) {};
		\node [style=pt] (1) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed, bend left=90, looseness=1.75] (1) to (0);
		\draw [bend left=90, looseness=1.75] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps2/m6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (0.75, 0) {};
		\node [style=pt] (1) at (0.25, 0) {};
		\node [style=none] (2) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (1) to (0);
		\draw [style=directed, in=90, out=90, looseness=1.25] (1) to (2.center);
		\draw [bend left=90, looseness=1.50] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps2/m7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (-1, 0) {};
		\node [style=pt] (1) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed, in=45, out=135, loop] (0) to ();
		\draw [in=180, out=0] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps2/m8.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=0, out=60, loop] (0) to ();
		\draw [style=directed, in=105, out=180, loop] (0) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps2/m9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, 0.75) {};
		\node [style=pt] (1) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed, in=-166, out=-166, looseness=1.25] (1) to (0.center);
		\draw [bend left=90, looseness=1.50] (0.center) to (1);
		\draw [in=60, out=135, loop] (1) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/maps2/tmp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=pt] (0) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=0, out=60, loop] (0) to ();
		\draw [style=directed, in=105, out=180, loop] (0) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/s-node.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=sw] (1) at (0, 0) {};
		\node [style=none] (2) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=neutral] (0.center) to (1);
		\draw [style=normal] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/up-wire-plain.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/up-wire.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=none] (2) at (-0.25, 0) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}
